A Block-Shifted Cyclic Reduction Algorithm for Solving a Class of Quadratic Matrix Equations

The cyclic reduction (CR) algorithm is an efficient method for solving quadratic matrix equations that arise in quasi-birth-death (QBD) stochastic processes. However, its convergence is not guaranteed when the associated matrix polynomial has more than one eigenvalue on the unit circle. To address this limitation, we introduce a novel iteration method, referred to as the Block-Shifted CR algorithm, that improves the CR algorithm by utilizing singular value decomposition (SVD) and block shift-and-deflate techniques. This new approach extends the applicability of existing solvers to a broader class of quadratic matrix equations. Numerical experiments demonstrate the effectiveness and robustness of the proposed method.

==> example2.txt <==
   1.0000000e+01   1.2432360e-13   1.9602169e+00   1.0187233e-07
   2.0000000e+01   4.3352020e-14   3.1275714e+01   3.5573564e-09
   3.0000000e+01   2.2836288e-15   8.1218345e-09   1.2328778e-08
   4.0000000e+01   1.4055399e-14   4.6744103e-07   6.5203336e-08
   5.0000000e+01   3.4555819e-15   6.1417224e-08   7.4164338e-09
   6.0000000e+01   4.2768635e-15   2.2620842e-08   1.0626566e-08
   7.0000000e+01   5.4269063e-15   4.1983689e+00   1.3729137e-08
   8.0000000e+01   8.0321058e-15   2.1639979e+00   8.3395899e-09
   9.0000000e+01   5.3142888e-14   4.6817499e-09   3.3373287e-09
   1.0000000e+02   5.6047545e-15   4.6355638e-08   2.4512598e-08
   1.1000000e+02   7.9730898e-15   2.3360274e-08   3.8498361e-09
   1.2000000e+02   6.4333806e-15   6.0867076e-09   3.1535787e-08
   1.3000000e+02   8.3610803e-15   9.8927503e-09   5.8234587e-09
   1.4000000e+02   8.0688722e-15   5.8678873e-08   2.9121436e-09
   1.5000000e+02   8.2534479e-15   1.7083846e+00   4.9201311e-09
   1.6000000e+02   8.9901738e-15   3.9022997e-07   1.2134074e-09
   1.7000000e+02   1.1521221e-14   2.9984659e-07   2.2909114e-08
   1.8000000e+02   2.0067588e-14   5.8849237e-08   1.1537759e-07
   1.9000000e+02   4.5288297e-14   1.1910612e-08   5.8139902e-08
   2.0000000e+02   1.2207373e-13   9.9312835e-09   1.3925118e-08


==> example2iter.txt <==
   1.0000000e+01   6.0000000e+00   6.0000000e+01   1.0000000e+02
   2.0000000e+01   7.0000000e+00   5.7000000e+01   1.0000000e+02
   3.0000000e+01   8.0000000e+00   2.9000000e+01   1.0000000e+02
   4.0000000e+01   8.0000000e+00   5.8000000e+01   1.0000000e+02
   5.0000000e+01   9.0000000e+00   5.6000000e+01   1.0000000e+02
   6.0000000e+01   9.0000000e+00   3.1000000e+01   1.0000000e+02
   7.0000000e+01   9.0000000e+00   5.7000000e+01   1.0000000e+02
   8.0000000e+01   9.0000000e+00   5.7000000e+01   1.0000000e+02
   9.0000000e+01   9.0000000e+00   2.9000000e+01   1.0000000e+02
   1.0000000e+02   1.0000000e+01   2.9000000e+01   1.0000000e+02
   1.1000000e+02   1.0000000e+01   3.1000000e+01   1.0000000e+02
   1.2000000e+02   1.0000000e+01   5.4000000e+01   1.0000000e+02
   1.3000000e+02   1.0000000e+01   5.6000000e+01   1.0000000e+02
   1.4000000e+02   1.0000000e+01   5.5000000e+01   1.0000000e+02
   1.5000000e+02   1.0000000e+01   5.5000000e+01   1.0000000e+02
   1.6000000e+02   1.0000000e+01   5.0000000e+01   1.0000000e+02
   1.7000000e+02   1.0000000e+01   3.1000000e+01   1.0000000e+02
   1.8000000e+02   1.0000000e+01   2.9000000e+01   1.0000000e+02
   1.9000000e+02   1.0000000e+01   5.6000000e+01   1.0000000e+02
   2.0000000e+02   1.0000000e+01   5.5000000e+01   1.0000000e+02


==> example2time.txt <==
   1.0000000e+01   1.2427000e-02   8.3360000e-03   3.4600000e-03
   2.0000000e+01   1.3197000e-02   2.3060000e-03   4.0220000e-03
   3.0000000e+01   4.2310000e-02   3.5240000e-03   1.0950000e-02
   4.0000000e+01   6.2867000e-02   1.0970000e-02   1.8200000e-02
   5.0000000e+01   8.6201000e-02   1.2292000e-02   2.1346000e-02
   6.0000000e+01   1.3630500e-01   1.0241000e-02   3.7802000e-02
   7.0000000e+01   2.1654000e-01   3.0010000e-02   4.9684000e-02
   8.0000000e+01   2.7245600e-01   3.4036000e-02   5.8528000e-02
   9.0000000e+01   3.7466900e-01   2.5680000e-02   8.1162000e-02
   1.0000000e+02   5.1595400e-01   3.1062000e-02   1.0865300e-01
   1.1000000e+02   6.4374300e-01   4.3414000e-02   1.3138700e-01
   1.2000000e+02   9.3071200e-01   9.7132000e-02   1.6294300e-01
   1.3000000e+02   1.1854600e+00   1.3802400e-01   2.3036600e-01
   1.4000000e+02   1.4139850e+00   1.4948900e-01   2.4632700e-01
   1.5000000e+02   1.5968640e+00   1.6194200e-01   2.8839400e-01
   1.6000000e+02   1.7835760e+00   1.7481500e-01   3.2960100e-01
   1.7000000e+02   2.1208480e+00   1.3893000e-01   4.0266800e-01
   1.8000000e+02   2.3996360e+00   1.6143800e-01   5.3500000e-01
   1.9000000e+02   2.9563200e+00   3.3041000e-01   5.6000700e-01
   2.0000000e+02   3.2693320e+00   3.7984700e-01   6.4696800e-01

